Reactor antineutrino anomaly in light of recent flux model refinements

We study the status of the reactor antineutrino anomaly in light of recent reactor flux models obtained with the conversion and summation methods. We present a new improved calculation of the IBD yields of the standard Huber-Mueller (HM) model and those of the new models. We show that the reactor rates and the fuel evolution data are consistent with the predictions of the Kurchatov Institute (KI) conversion model and with those of the Estienne-Fallot (EF) summation model, leading to a plausible robust demise of the reactor antineutrino anomaly. We show that the results of several goodness of fit tests favor the KI and EF models over other models that we considered. We also discuss the implications of the new reactor flux models for short-baseline neutrino oscillations due to active-sterile oscillations. We show that reactor data give upper bounds on active-sterile neutrino mixing that are not very different for the reactor flux models under consideration and are in tension with the large mixing required by the Gallium anomaly that has been refreshed by the recent results of the BEST experiment.

==> wrk/rea-fig/tex/csf-dif_rel-EF-238.dat <==
0.2

==> wrk/rea-new-HM/rex/chooz/dat/bef-exp-nam.dat <==
Chooz

==> wrk/rea-new-HM/rex/dayabay/dat/bef-exp-nam.dat <==
Daya Bay

==> wrk/rea-new-HM/rex/doublechooz/dat/bef-exp-nam.dat <==
Double Chooz

==> wrk/rea-new-HM/rex/gosgen-ill/dat/bef-exp-nam-4.dat <==
ILL

==> wrk/rea-new-HM/rex/nucifer/dat/bef-exp-nam.dat <==
Nucifer

==> wrk/rea-new-HM/rex/paloverde/dat/bef-exp-nam.dat <==
Palo Verde

==> wrk/rea-new-HM/rex/reno/dat/bef-exp-nam.dat <==
RENO

==> wrk/rea-new-HM/rex/stereo/dat/bef-exp-nam.dat <==
STEREO

==> wrk/rea-org-EF/rave/dat/rave-sig_one.dat <==
1.2
